Multi-mode Unrolled Architectures for Polar Decoders

In this work, we present a family of architectures for polar decoders using a reduced-complexity successive-cancellation decoding algorithm that employs unrolling to achieve extremely high throughput values while retaining moderate implementation complexity. The resulting fully-unrolled, deeply-pipelined architecture is capable of achieving a coded throughput in excess of 1 Tbps on a 65 nm ASIC at 500 MHz---three orders of magnitude greater than current state-of-the-art polar decoders. However, unrolled decoders are built for a specific, fixed code. Therefore we also present a new method to enable the use of multiple code lengths and rates in a fully-unrolled polar decoder architecture. This method leads to a length- and rate-flexible decoder while retaining the very high speed typical to unrolled decoders. The resulting decoders can decode a master polar code of a given rate and length, and several shorter codes of different rates and lengths. We present results for two versions of a multi-mode decoder supporting eight and ten different polar codes, respectively. Both are capable of a peak throughput of 25.6 Gbps. For each decoder, the energy efficiency for the longest supported polar code is shown to be of 14.8 pJ/bit at 250 MHz and of 8.8 pJ/bit at 500 MHz.

==> data/1024.512.fixed.5.4.0.csv <==
ebn0_db    BER         SER         FER         Avg. Iters  Frame Count 
1.50000e+00 5.36698e-02 5.36698e-02 4.82975e-01 1.38164e+05 1.01500e+05 
2.00000e+00 1.17628e-02 1.17628e-02 1.43409e-01 1.19451e+05 1.01500e+05 
2.50000e+00 1.30349e-03 1.30349e-03 2.18621e-02 1.15289e+05 1.01500e+05 
3.00000e+00 9.33844e-05 9.33844e-05 2.20690e-03 1.32268e+05 1.01500e+05 
3.50000e+00 3.91306e-06 3.91306e-06 1.74368e-04 1.71236e+05 5.73500e+05 
4.00000e+00 3.61712e-07 3.61712e-07 2.04186e-05 1.46026e+05 4.89750e+06 


==> data/1024.512.fixed.5.4.1.csv <==
ebn0_db    BER         SER         FER         Avg. Iters  Frame Count 
1.50000e+00 4.11188e-02 4.11188e-02 4.10887e-01 1.22148e+05 1.01500e+05 
2.00000e+00 8.64184e-03 8.64184e-03 1.20099e-01 1.23788e+05 1.01500e+05 
2.50000e+00 1.05809e-03 1.05809e-03 2.13596e-02 1.20172e+05 1.01500e+05 
3.00000e+00 1.11415e-04 1.11415e-04 3.30049e-03 1.22842e+05 1.01500e+05 
3.50000e+00 1.08988e-05 1.08988e-05 4.76415e-04 1.24818e+05 2.12000e+05 
4.00000e+00 1.92698e-06 1.92698e-06 9.91572e-05 1.18238e+05 1.00850e+06 


==> data/1024.512.fixed.6.5.1.csv <==
ebn0_db    BER         SER         FER         Avg. Iters  Frame Count 
1.50000e+00 3.97812e-02 3.97812e-02 3.81074e-01 1.35423e+05 1.01500e+05 
2.00000e+00 7.81404e-03 7.81404e-03 1.00138e-01 1.32139e+05 1.01500e+05 
2.50000e+00 7.49827e-04 7.49827e-04 1.36158e-02 1.30296e+05 1.01500e+05 
3.00000e+00 4.44504e-05 4.44504e-05 1.26108e-03 1.29440e+05 1.01500e+05 
3.50000e+00 2.40974e-06 2.40974e-06 1.08992e-04 1.28742e+05 9.17500e+05 
4.00000e+00 1.91304e-07 1.91304e-07 1.12454e-05 1.31010e+05 8.89250e+06 


==> data/1024.512.float.csv <==
ebn0_db    BER         SER         FER         Avg. Iters  Frame Count 
1.50000e+00 3.40245e-02 3.40245e-02 3.45783e-01 2.22445e+04 1.01500e+05 
2.00000e+00 6.40030e-03 6.40030e-03 8.72217e-02 2.23287e+04 1.01500e+05 
2.50000e+00 6.33678e-04 6.33678e-04 1.19704e-02 2.24599e+04 1.01500e+05 
3.00000e+00 4.42580e-05 4.42580e-05 1.27094e-03 2.23293e+04 1.01500e+05 
3.50000e+00 2.41935e-06 2.41935e-06 9.92556e-05 2.28714e+04 1.00750e+06 
4.00000e+00 1.65315e-07 1.65315e-07 9.71770e-06 2.27719e+04 1.02905e+07 


==> data/1024.853.s0.436.float.csv <==
ebn0_db    BER         SER         FER         Avg. Iters  Frame Count 
3.00000e+00 3.22855e-02 3.22855e-02 6.76108e-01 2.09563e+04 1.01500e+05 
3.50000e+00 8.67660e-03 8.67660e-03 2.41626e-01 2.06416e+04 1.01500e+05 
4.00000e+00 1.11010e-03 1.11010e-03 4.13103e-02 2.10152e+04 1.01500e+05 
4.50000e+00 6.51655e-05 6.51655e-05 3.21182e-03 2.09070e+04 1.01500e+05 
5.00000e+00 2.32785e-06 2.32785e-06 1.59363e-04 2.04499e+04 6.27500e+05 
5.50000e+00 7.86758e-08 7.86758e-08 7.74054e-06 2.03955e+04 1.29190e+07 


==> data/1024.853.s0.436.int8.csv <==
ebn0_db    BER         SER         FER         Avg. Iters  Frame Count 
3.00000e+00 3.31538e-02 3.31538e-02 6.88000e-01 3.82459e+03 1.15000e+04 
3.50000e+00 8.95927e-03 8.95927e-03 2.51478e-01 3.70038e+03 1.15000e+04 
4.00000e+00 1.05275e-03 1.05275e-03 4.08696e-02 3.69067e+03 1.15000e+04 
4.50000e+00 5.31687e-05 5.31687e-05 3.05882e-03 3.70332e+03 3.40000e+04 
5.00000e+00 2.50982e-06 2.50982e-06 1.98413e-04 4.07526e+03 5.04000e+05 
5.50000e+00 1.26705e-07 1.26705e-07 1.31165e-05 3.87208e+03 7.62400e+06 


==> data/1k_s0.75_syst.csv <==
ebn0_db     BER         SER         FER         Avg. Iters  Frame Count 
2.00000e+00 6.38570e-03 6.38570e-03 8.80870e-02 0.00000e+00 1.15000e+04 
2.25000e+00 1.95601e-03 1.95601e-03 3.12174e-02 0.00000e+00 1.15000e+04 
2.50000e+00 6.39606e-04 6.39606e-04 1.13913e-02 0.00000e+00 1.15000e+04 
2.75000e+00 1.80106e-04 1.80106e-04 3.89286e-03 0.00000e+00 2.80000e+04 
3.00000e+00 3.82014e-05 3.82014e-05 1.12903e-03 0.00000e+00 9.30000e+04 
3.25000e+00 1.03227e-05 1.03227e-05 3.52113e-04 0.00000e+00 2.84000e+05
3.50000e+00 2.30509e-06 2.30509e-06 1.05208e-04 0.00000e+00 9.60000e+05
3.75000e+00 6.41570e-07 6.41570e-07 3.23311e-05 0.00000e+00 3.09300e+06
4.00000e+00 1.65393e-07 1.65393e-07 9.42996e-06 0.00000e+00 1.06045e+07


==> data/2048.1365.s0.546.csv <==
ebn0_db    BER         SER         FER         Avg. Iters  Frame Count 
2.00000e+00 7.96980e-02 7.96980e-02 7.74174e-01 0.00000e+00 1.15000e+04 
2.25000e+00 4.47144e-02 4.47144e-02 5.01304e-01 0.00000e+00 1.15000e+04 
2.50000e+00 1.93147e-02 1.93147e-02 2.50000e-01 0.00000e+00 1.15000e+04 
2.75000e+00 5.66593e-03 5.66593e-03 8.58261e-02 0.00000e+00 1.15000e+04 
3.00000e+00 1.16783e-03 1.16783e-03 2.15652e-02 0.00000e+00 1.15000e+04 
3.25000e+00 1.83941e-04 1.83941e-04 4.20000e-03 0.00000e+00 2.50000e+04 
3.50000e+00 2.27631e-05 2.27631e-05 5.78797e-04 0.00000e+00 1.74500e+05 
3.75000e+00 2.85660e-06 2.85660e-06 8.19001e-05 0.00000e+00 1.22100e+06 
4.00000e+00 1.83212e-07 1.83212e-07 8.49762e-06 0.00000e+00 1.17680e+07


==> data/merged_n1k_awgn_s0.75+n1k_awgn_s0.436.float.csv <==
ebn0_db    BER         SER         FER         Avg. Iters  Frame Count 
2.00000e+00 7.87739e-02 7.87739e-02 8.12435e-01 0.00000e+00 1.15000e+04 
2.25000e+00 4.42402e-02 4.42402e-02 5.64348e-01 0.00000e+00 1.15000e+04 
2.50000e+00 1.78367e-02 1.78367e-02 2.85217e-01 0.00000e+00 1.15000e+04 
2.75000e+00 5.48463e-03 5.48463e-03 1.11043e-01 0.00000e+00 1.15000e+04 
3.00000e+00 1.30084e-03 1.30084e-03 3.46087e-02 0.00000e+00 1.15000e+04 
3.25000e+00 2.98718e-04 2.98718e-04 9.83333e-03 0.00000e+00 1.20000e+04 
3.50000e+00 4.33261e-05 4.33261e-05 1.92523e-03 0.00000e+00 5.35000e+04 
3.75000e+00 5.03072e-06 5.03072e-06 4.03226e-04 0.00000e+00 2.48000e+05 
4.00000e+00 9.46551e-07 9.46551e-07 7.84006e-05 0.00000e+00 1.27550e+06 
4.25000e+00 1.68628e-07 1.68628e-07 1.72936e-05 0.00000e+00 5.78250e+06 
4.50000e+00 2.63125e-08 2.63125e-08 3.18127e-06 0.00000e+00 3.14340e+07


==> data/merged_n1k_awgn_s0.75+n1k_awgn_s0.436.subcode.128.100.csv <==
ebn0_db    BER         SER         FER         Avg. Iters  Frame Count 
2.00000e+00 5.14411e-02 5.14411e-02 5.68094e-01 0.00000e+00 5.30000e+04 
2.25000e+00 4.12060e-02 4.12060e-02 4.74264e-01 0.00000e+00 5.30000e+04 
2.50000e+00 3.06626e-02 3.06626e-02 3.68340e-01 0.00000e+00 5.30000e+04 
2.75000e+00 2.23785e-02 2.23785e-02 2.80566e-01 0.00000e+00 5.30000e+04 
3.00000e+00 1.56364e-02 1.56364e-02 2.03358e-01 0.00000e+00 5.30000e+04 
3.25000e+00 1.02100e-02 1.02100e-02 1.38547e-01 0.00000e+00 5.30000e+04 
3.50000e+00 6.28208e-03 6.28208e-03 8.85660e-02 0.00000e+00 5.30000e+04 
3.75000e+00 3.65132e-03 3.65132e-03 5.32075e-02 0.00000e+00 5.30000e+04 
4.00000e+00 2.01906e-03 2.01906e-03 3.12264e-02 0.00000e+00 5.30000e+04 
4.25000e+00 1.11170e-03 1.11170e-03 1.72453e-02 0.00000e+00 5.30000e+04 
4.50000e+00 5.07541e-04 5.07541e-04 8.52459e-03 0.00000e+00 6.10000e+04 
4.75000e+00 2.39160e-04 2.39160e-04 4.36975e-03 0.00000e+00 1.19000e+05 
5.00000e+00 1.11799e-04 1.11799e-04 2.12552e-03 0.00000e+00 2.39000e+05 
5.25000e+00 4.43627e-05 4.43627e-05 9.06643e-04 0.00000e+00 5.57000e+05 
5.50000e+00 1.95847e-05 1.95847e-05 4.25424e-04 0.00000e+00 1.18000e+06 
5.75000e+00 7.69876e-06 7.69876e-06 1.82349e-04 0.00000e+00 2.74200e+06 
6.00000e+00 3.04414e-06 3.04414e-06 8.45594e-05 0.00000e+00 5.91300e+06 
6.25000e+00 1.28760e-06 1.28760e-06 3.58780e-05 0.00000e+00 1.39640e+07 
6.50000e+00 5.13936e-07 5.13936e-07 1.53139e-05 0.00000e+00 3.26500e+07 


==> data/merged_n1k_awgn_s0.75+n1k_awgn_s0.436.subcode.128.102.csv <==
ebn0_db    BER         SER         FER         Avg. Iters  Frame Count 
2.00000e+00 6.16452e-02 6.16452e-02 6.68189e-01 0.00000e+00 5.30000e+04 
2.50000e+00 4.09932e-02 4.09932e-02 4.80113e-01 0.00000e+00 5.30000e+04 
3.00000e+00 2.35520e-02 2.35520e-02 2.93642e-01 0.00000e+00 5.30000e+04 
3.50000e+00 1.14515e-02 1.14515e-02 1.51132e-01 0.00000e+00 5.30000e+04 
4.00000e+00 4.53607e-03 4.53607e-03 6.33396e-02 0.00000e+00 5.30000e+04 
4.50000e+00 1.33722e-03 1.33722e-03 1.97547e-02 0.00000e+00 5.30000e+04 
5.00000e+00 3.08958e-04 3.08958e-04 4.68807e-03 0.00000e+00 1.09000e+05 
5.50000e+00 6.06480e-05 6.06480e-05 1.02863e-03 0.00000e+00 4.89000e+05 
6.00000e+00 7.43547e-06 7.43547e-06 1.33618e-04 0.00000e+00 3.74200e+06 
6.50000e+00 7.72010e-07 7.72010e-07 1.71633e-05 0.00000e+00 2.91320e+07 


==> data/merged_n1k_awgn_s0.75+n1k_awgn_s0.436.subcode.128.107.csv <==
ebn0_db    BER         SER         FER         Avg. Iters  Frame Count 
2.00000e+00 5.38600e-02 5.38600e-02 7.01434e-01 0.00000e+00 5.30000e+04 
2.50000e+00 3.57184e-02 3.57184e-02 5.11434e-01 0.00000e+00 5.30000e+04 
3.00000e+00 2.02984e-02 2.02984e-02 3.17358e-01 0.00000e+00 5.30000e+04 
3.50000e+00 9.36166e-03 9.36166e-03 1.58434e-01 0.00000e+00 5.30000e+04 
4.00000e+00 3.79792e-03 3.79792e-03 6.93396e-02 0.00000e+00 5.30000e+04 
4.50000e+00 1.09099e-03 1.09099e-03 2.17170e-02 0.00000e+00 5.30000e+04 
5.00000e+00 3.02464e-04 3.02464e-04 6.71429e-03 0.00000e+00 7.70000e+04 
5.50000e+00 5.74603e-05 5.74603e-05 1.45640e-03 0.00000e+00 3.44000e+05 
6.00000e+00 1.16533e-05 1.16533e-05 3.25733e-04 0.00000e+00 1.53500e+06 
6.50000e+00 2.01896e-06 2.01896e-06 6.08379e-05 0.00000e+00 8.23500e+06 
6.75000e+00 8.00268e-07 8.00268e-07 2.41616e-05 0.00000e+00 2.06940e+07 


==> data/merged_n1k_awgn_s0.75+n1k_awgn_s0.436.subcode.128.108.csv <==
ebn0_db    BER         SER         FER         Avg. Iters  Frame Count 
2.00000e+00 5.19450e-02 5.19450e-02 7.07717e-01 0.00000e+00 5.30000e+04 
2.50000e+00 3.41920e-02 3.41920e-02 5.16906e-01 0.00000e+00 5.30000e+04 
3.00000e+00 1.96522e-02 1.96522e-02 3.25453e-01 0.00000e+00 5.30000e+04 
3.50000e+00 9.50943e-03 9.50943e-03 1.71019e-01 0.00000e+00 5.30000e+04 
4.00000e+00 3.59347e-03 3.59347e-03 7.10000e-02 0.00000e+00 5.30000e+04 
4.50000e+00 1.11513e-03 1.11513e-03 2.45283e-02 0.00000e+00 5.30000e+04 
5.00000e+00 2.95420e-04 2.95420e-04 7.09459e-03 0.00000e+00 7.40000e+04 
5.50000e+00 6.72190e-05 6.72190e-05 1.76491e-03 0.00000e+00 2.85000e+05 
6.00000e+00 1.35900e-05 1.35900e-05 3.93701e-04 0.00000e+00 1.27000e+06 
6.50000e+00 2.34624e-06 2.34624e-06 7.14592e-05 0.00000e+00 6.99700e+06 
6.75000e+00 8.75335e-07 8.75335e-07 2.69949e-05 0.00000e+00 1.85220e+07 


==> data/n1k_awgn_s0.436.subcode.128.108.csv <==
ebn0_db    BER         SER         FER         Avg. Iters  Frame Count 
3.00000e+00 1.96522e-02 1.96522e-02 3.25453e-01 0.00000e+00 5.30000e+04 
3.50000e+00 9.50943e-03 9.50943e-03 1.71019e-01 0.00000e+00 5.30000e+04 
4.00000e+00 3.59347e-03 3.59347e-03 7.10000e-02 0.00000e+00 5.30000e+04 
4.50000e+00 1.11513e-03 1.11513e-03 2.45283e-02 0.00000e+00 5.30000e+04 
5.00000e+00 2.95420e-04 2.95420e-04 7.09459e-03 0.00000e+00 7.40000e+04 
5.50000e+00 6.72190e-05 6.72190e-05 1.76491e-03 0.00000e+00 2.85000e+05 
6.00000e+00 1.35900e-05 1.35900e-05 3.93701e-04 0.00000e+00 1.27000e+06 
6.50000e+00 2.34624e-06 2.34624e-06 7.14592e-05 0.00000e+00 6.99700e+06 
7.00000e+00 3.42205e-07 3.42205e-07 1.04402e-05 0.00000e+00 4.78920e+07


==> data/n1k_awgn_s0.436.subcode.128.39.csv <==
ebn0_db    BER         SER         FER         Avg. Iters  Frame Count 
2.00000e+00 1.39865e-02 1.39865e-02 7.15660e-02 0.00000e+00 5.30000e+04 
2.50000e+00 5.75617e-03 5.75617e-03 3.15283e-02 0.00000e+00 5.30000e+04 
3.00000e+00 1.87808e-03 1.87808e-03 1.03774e-02 0.00000e+00 5.30000e+04 
3.50000e+00 6.48404e-04 6.48404e-04 3.75540e-03 0.00000e+00 1.39000e+05 
4.00000e+00 1.64926e-04 1.64926e-04 1.03909e-03 0.00000e+00 4.86000e+05 
4.50000e+00 3.52966e-05 3.52966e-05 2.41562e-04 0.00000e+00 2.07400e+06 
5.00000e+00 5.55679e-06 5.55679e-06 3.91682e-05 0.00000e+00 1.27910e+07 
5.50000e+00 8.23533e-07 8.23533e-07 6.24859e-06 0.00000e+00 8.00180e+07


==> data/n1k_awgn_s0.436.subcode.128.96.csv <==
ebn0_db    BER         SER         FER         Avg. Iters  Frame Count 
2.50000e+00 3.22250e-02 3.22250e-02 3.49057e-01 0.00000e+00 5.30000e+04 
3.00000e+00 1.60708e-02 1.60708e-02 1.87075e-01 0.00000e+00 5.30000e+04 
3.50000e+00 6.65173e-03 6.65173e-03 8.25094e-02 0.00000e+00 5.30000e+04 
4.00000e+00 2.06702e-03 2.06702e-03 2.70943e-02 0.00000e+00 5.30000e+04 
4.50000e+00 5.11574e-04 5.11574e-04 7.18056e-03 0.00000e+00 7.20000e+04 
5.00000e+00 9.90026e-05 9.90026e-05 1.41926e-03 0.00000e+00 3.53000e+05 
5.50000e+00 1.34154e-05 1.34154e-05 1.99362e-04 0.00000e+00 2.50800e+06 
6.00000e+00 1.57728e-06 1.57728e-06 2.44618e-05 0.00000e+00 2.04400e+07 
6.50000e+00 1.11819e-07 1.11819e-07 1.71644e-06 0.00000e+00 2.91301e+08 


==> data/n1k_awgn_s0.436.subcode.256.135.csv <==
ebn0_db    BER         SER         FER         Avg. Iters  Frame Count 
2.00000e+00 2.18745e-02 2.18745e-02 1.90547e-01 0.00000e+00 5.30000e+04 
2.50000e+00 6.97540e-03 6.97540e-03 6.77170e-02 0.00000e+00 5.30000e+04 
3.00000e+00 1.76562e-03 1.76562e-03 1.89434e-02 0.00000e+00 5.30000e+04 
3.50000e+00 3.04746e-04 3.04746e-04 3.76296e-03 0.00000e+00 1.35000e+05 
4.00000e+00 4.22095e-05 4.22095e-05 5.71429e-04 0.00000e+00 8.75000e+05 
4.50000e+00 4.01550e-06 4.01550e-06 5.87061e-05 0.00000e+00 8.51700e+06 
5.00000e+00 3.16566e-07 3.16566e-07 4.79322e-06 0.00000e+00 1.04314e+08


==> data/n1k_awgn_s0.436.subcode.256.228.csv <==
ebn0_db    BER         SER         FER         Avg. Iters  Frame Count 
3.50000e+00 2.09328e-02 2.09328e-02 4.86189e-01 0.00000e+00 5.30000e+04 
4.00000e+00 9.56595e-03 9.56595e-03 2.45434e-01 0.00000e+00 5.30000e+04 
4.50000e+00 3.37223e-03 3.37223e-03 9.40755e-02 0.00000e+00 5.30000e+04 
5.00000e+00 8.79510e-04 8.79510e-04 2.66981e-02 0.00000e+00 5.30000e+04 
5.50000e+00 1.59116e-04 1.59116e-04 5.35052e-03 0.00000e+00 9.70000e+04 
6.00000e+00 1.97932e-05 1.97932e-05 7.60968e-04 0.00000e+00 6.61000e+05 
6.50000e+00 1.86008e-06 1.86008e-06 8.55725e-05 0.00000e+00 5.84300e+06 
7.00000e+00 1.75607e-07 1.75607e-07 9.59693e-06 0.00000e+00 5.21000e+07 


==> data/n1k_awgn_s0.436.subcode.512.363.csv <==
ebn0_db    BER         SER         FER         Avg. Iters  Frame Count 
2.50000e+00 2.40967e-02 2.40967e-02 3.43642e-01 0.00000e+00 5.30000e+04 
3.00000e+00 6.17085e-03 6.17085e-03 1.07792e-01 0.00000e+00 5.30000e+04 
3.50000e+00 9.96933e-04 9.96933e-04 2.12075e-02 0.00000e+00 5.30000e+04 
4.00000e+00 9.24941e-05 9.24941e-05 2.32877e-03 0.00000e+00 2.19000e+05 
4.50000e+00 6.16497e-06 6.16497e-06 2.02342e-04 0.00000e+00 2.47600e+06 
5.00000e+00 3.21933e-07 3.21933e-07 1.34851e-05 0.00000e+00 3.70780e+07
5.50000e+00 1.70349e-08 1.70349e-08 9.44665e-07 0.00000e+00 4.49895e+08


==> data/n1k_awgn_s0.436.subcode.512.490.csv <==
ebn0_db    BER         SER         FER         Avg. Iters  Frame Count 
4.50000e+00 8.73758e-03 8.73758e-03 5.08623e-01 0.00000e+00 5.30000e+04
5.00000e+00 3.27409e-03 3.27409e-03 2.20528e-01 0.00000e+00 5.30000e+04
5.50000e+00 8.40008e-04 8.40008e-04 6.40000e-02 0.00000e+00 5.30000e+04
6.00000e+00 1.63573e-04 1.63573e-04 1.42642e-02 0.00000e+00 5.30000e+04
6.50000e+00 2.20701e-05 2.20701e-05 2.15612e-03 0.00000e+00 2.37000e+05
7.00000e+00 2.36950e-06 2.36950e-06 2.59451e-04 0.00000e+00 1.93100e+06
7.50000e+00 2.14839e-07 2.14839e-07 2.46536e-05 0.00000e+00 2.02810e+07
8.00000e+00 1.46414e-08 1.46414e-08 1.79722e-06 0.00000e+00 6.84390e+07


==> figures/register.tikz <==
\usepackage{pgf,tikz}
\usepackage{pgfplots}
\usetikzlibrary{calc}
\usepackage{amsmath}

\makeatletter

% Register shape
\pgfdeclareshape{reg}{
  % The 'minimum width' and 'minimum height' keys, not the content, determine
  % the size
  \savedanchor\northeast{%
    \pgfmathsetlength\pgf@x{\pgfshapeminwidth}%
    \pgfmathsetlength\pgf@y{\pgfshapeminheight}%
    \pgf@x=0.325\pgf@x
    \pgf@y=0.325\pgf@y
  }
  % This is redundant, but makes some things easier:
  \savedanchor\southwest{%
    \pgfmathsetlength\pgf@x{\pgfshapeminwidth}%
    \pgfmathsetlength\pgf@y{\pgfshapeminheight}%
    \pgf@x=-0.325\pgf@x
    \pgf@y=-0.325\pgf@y
  }
  % Inherit from rectangle
  \inheritanchorborder[from=rectangle]

  % Define same anchor a normal rectangle has
  \anchor{center}{\pgfpointorigin}
  \anchor{north}{\northeast \pgf@x=0pt}
  \anchor{east}{\northeast \pgf@y=0pt}
  \anchor{south}{\southwest \pgf@x=0pt}
  \anchor{west}{\southwest \pgf@y=0pt}
  \anchor{north east}{\northeast}
  \anchor{north west}{\northeast \pgf@x=-\pgf@x}
  \anchor{south west}{\southwest}
  \anchor{south east}{\southwest \pgf@x=-\pgf@x}
  \anchor{text}{
    \pgfpointorigin
    \advance\pgf@x by -.5\wd\pgfnodeparttextbox%
    \advance\pgf@y by -.5\ht\pgfnodeparttextbox%
    \advance\pgf@y by +.5\dp\pgfnodeparttextbox%
  }

  % Define anchors for signal ports
  \anchor{D}{
    \pgf@process{\northeast}%
    \pgf@x=-1\pgf@x%
    \pgf@y=.5\pgf@y%
  }
  \anchor{CLK}{
    \pgf@process{\northeast}%
    \pgf@x=-1\pgf@x%
    \pgf@y=-.66666\pgf@y%
  }
  \anchor{Q}{
    \pgf@process{\northeast}%
    \pgf@y=.5\pgf@y%
  }
  % Draw the rectangle box and the port labels
  \backgroundpath{
    % Rectangle box
    \pgfpathrectanglecorners{\southwest}{\northeast}
    % Angle (>) for clock input
    \pgf@anchor@reg@CLK
    \pgf@xa=\pgf@x \pgf@ya=\pgf@y
    \pgf@xb=\pgf@x \pgf@yb=\pgf@y
    \pgf@xc=\pgf@x \pgf@yc=\pgf@y
    \pgfmathsetlength\pgf@x{0.5ex} % size depends on font size
    \advance\pgf@ya by \pgf@x
    \advance\pgf@xb by \pgf@x
    \advance\pgf@yc by -\pgf@x
    \pgfpathmoveto{\pgfpoint{\pgf@xa}{\pgf@ya}}
    \pgfpathlineto{\pgfpoint{\pgf@xb}{\pgf@yb}}
    \pgfpathlineto{\pgfpoint{\pgf@xc}{\pgf@yc}}
    \pgfclosepath

  }
}

% Key to add font macros to the current font
\tikzset{add font/.code={\expandafter\def\expandafter\tikz@textfont\expandafter{\tikz@textfont#1}}} 

% Define default style for this node
\tikzset{flip flop/port labels/.style={font=\sffamily\scriptsize}}
\tikzset{every reg node/.style={draw,fill=blue!10,minimum width=0.75cm,minimum height=1.2cm,thick,inner sep=1mm,outer sep=0pt,cap=round,add font=\sffamily\scriptsize}}

\makeatother


==> figures/register_dotted.tikz <==
\usepackage{pgf,tikz}
\usepackage{pgfplots}
\usetikzlibrary{calc}
\usepackage{amsmath}

\makeatletter

% Register shape
\pgfdeclareshape{regdot}{
  % The 'minimum width' and 'minimum height' keys, not the content, determine
  % the size
  \savedanchor\northeast{%
    \pgfmathsetlength\pgf@x{\pgfshapeminwidth}%
    \pgfmathsetlength\pgf@y{\pgfshapeminheight}%
    \pgf@x=0.325\pgf@x
    \pgf@y=0.325\pgf@y
  }
  % This is redundant, but makes some things easier:
  \savedanchor\southwest{%
    \pgfmathsetlength\pgf@x{\pgfshapeminwidth}%
    \pgfmathsetlength\pgf@y{\pgfshapeminheight}%
    \pgf@x=-0.325\pgf@x
    \pgf@y=-0.325\pgf@y
  }
  % Inherit from rectangle
  \inheritanchorborder[from=rectangle]

  % Define same anchor a normal rectangle has
  \anchor{center}{\pgfpointorigin}
  \anchor{north}{\northeast \pgf@x=0pt}
  \anchor{east}{\northeast \pgf@y=0pt}
  \anchor{south}{\southwest \pgf@x=0pt}
  \anchor{west}{\southwest \pgf@y=0pt}
  \anchor{north east}{\northeast}
  \anchor{north west}{\northeast \pgf@x=-\pgf@x}
  \anchor{south west}{\southwest}
  \anchor{south east}{\southwest \pgf@x=-\pgf@x}
  \anchor{text}{
    \pgfpointorigin
    \advance\pgf@x by -.5\wd\pgfnodeparttextbox%
    \advance\pgf@y by -.5\ht\pgfnodeparttextbox%
    \advance\pgf@y by +.5\dp\pgfnodeparttextbox%
  }

  % Define anchors for signal ports
  \anchor{D}{
    \pgf@process{\northeast}%
    \pgf@x=-1\pgf@x%
    \pgf@y=.5\pgf@y%
  }
  \anchor{CLK}{
    \pgf@process{\northeast}%
    \pgf@x=-1\pgf@x%
    \pgf@y=-.66666\pgf@y%
  }
  \anchor{Q}{
    \pgf@process{\northeast}%
    \pgf@y=.5\pgf@y%
  }
  % Draw the rectangle box and the port labels
  \backgroundpath{
    % Rectangle box
    \pgfpathrectanglecorners{\southwest}{\northeast}
    % Angle (>) for clock input
    \pgf@anchor@regdot@CLK
    \pgf@xa=\pgf@x \pgf@ya=\pgf@y
    \pgf@xb=\pgf@x \pgf@yb=\pgf@y
    \pgf@xc=\pgf@x \pgf@yc=\pgf@y
    \pgfmathsetlength\pgf@x{0.5ex} % size depends on font size
    \advance\pgf@ya by \pgf@x
    \advance\pgf@xb by \pgf@x
    \advance\pgf@yc by -\pgf@x
    \pgfpathmoveto{\pgfpoint{\pgf@xa}{\pgf@ya}}
    \pgfpathlineto{\pgfpoint{\pgf@xb}{\pgf@yb}}
    \pgfpathlineto{\pgfpoint{\pgf@xc}{\pgf@yc}}
    \pgfclosepath

  }
}

% Key to add font macros to the current font
\tikzset{add font/.code={\expandafter\def\expandafter\tikz@textfont\expandafter{\tikz@textfont#1}}} 

% Define default style for this node
\tikzset{flip flop/port labels/.style={font=\sffamily\scriptsize}}
\tikzset{every regdot node/.style={draw,fill=blue!10,minimum width=0.75cm,minimum height=1.2cm,thick,inner sep=1mm,outer sep=0pt,cap=round,dotted,add font=\sffamily\scriptsize}}

\makeatother

